Stratifying On-Shell Cluster Varieties: the Geometry of Non-Planar On-Shell Diagrams

The correspondence between on-shell diagrams in maximally supersymmetric Yang-Mills theory and cluster varieties in the Grassmannian remains largely unexplored beyond the planar limit. In this article, we describe a systematic program to survey such 'on-shell varieties', and use this to provide a complete classification in the case of $G(3,6)$. In particular, we find exactly 24 top-dimensional varieties and 10 co-dimension one varieties in $G(3,6)$---up to parity and relabeling of the external legs. We use this case to illustrate some of the novelties found for non-planar varieties relative to the case of positroids, and describe some of the features that we expect to hold more generally.

==> g36_top_form_data.txt <==
{{{1, 6, 21, 56, 114, 180, 215, 180, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {2, 1}, {6, 5}, {4, 3}}, 
   {1, 2, 3, 4, 5, 6}}, 
  {{\[Alpha][1]*\[Alpha][4] + (1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6])*
      \[Alpha][7], 1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6], \[Alpha][2], 0, 
    -\[Alpha][1], 0}, {-(\[Alpha][3]*\[Alpha][4]) - 
     \[Alpha][3]*\[Alpha][4]*\[Alpha][6]*\[Alpha][7], 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]), \[Alpha][9], 1, \[Alpha][3], 0}, 
   {\[Alpha][5] + \[Alpha][5]*\[Alpha][6]*\[Alpha][7], 
    \[Alpha][5]*\[Alpha][6], 0, 0, \[Alpha][8], 1}}, 
  {1/(m[1, 2, 3]*m[2, 3, 4]*m[3, 4, 5]*m[4, 5, 6]*m[5, 6, 1]*m[6, 1, 2]), 
   {}}}, {{1, 7, 27, 83, 166, 239, 249, 190, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {1, 3}, {2, 6}, {6, 1}}, 
   {1, 2, 3, 4, 5, 6}}, 
  {{\[Alpha][1]*\[Alpha][4] + (1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6])*
      \[Alpha][8]*\[Alpha][9], 1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6], 
    \[Alpha][2] + \[Alpha][1]*\[Alpha][4]*\[Alpha][7], 0, -\[Alpha][1], 
    (1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6])*\[Alpha][8]}, 
   {-(\[Alpha][3]*\[Alpha][4]) - \[Alpha][3]*\[Alpha][4]*\[Alpha][6]*
      \[Alpha][8]*\[Alpha][9], -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]), 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][7]), 1, \[Alpha][3], 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]*\[Alpha][8])}, 
   {\[Alpha][5] + (1 + \[Alpha][5]*\[Alpha][6]*\[Alpha][8])*\[Alpha][9], 
    \[Alpha][5]*\[Alpha][6], \[Alpha][5]*\[Alpha][7], 0, 0, 
    1 + \[Alpha][5]*\[Alpha][6]*\[Alpha][8]}}, 
  {m[2, 3, 5]/(m[1, 2, 3]*m[1, 3, 6]*m[1, 5, 6]*m[2, 3, 4]*m[2, 4, 5]*
     m[2, 5, 6]*m[3, 4, 5]), {}}}, 
 {{1, 8, 30, 98, 198, 274, 268, 195, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {1, 3}, {2, 6}, {5, 1}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][1]*\[Alpha][4] - \[Alpha][1]*\[Alpha][9], 
    1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6], 
    \[Alpha][2] + \[Alpha][1]*\[Alpha][4]*\[Alpha][7], 0, -\[Alpha][1], 
    (1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6])*\[Alpha][8]}, 
   {-(\[Alpha][3]*\[Alpha][4]) + \[Alpha][3]*\[Alpha][9], 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]), 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][7]), 1, \[Alpha][3], 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]*\[Alpha][8])}, 
   {\[Alpha][5], \[Alpha][5]*\[Alpha][6], \[Alpha][5]*\[Alpha][7], 0, 0, 
    1 + \[Alpha][5]*\[Alpha][6]*\[Alpha][8]}}, 
  {m[2, 3, 5]^2/(m[1, 2, 3]*m[1, 3, 5]*m[1, 5, 6]*m[2, 3, 4]*m[2, 3, 6]*
     m[2, 4, 5]*m[2, 5, 6]*m[3, 4, 5]), {}}}, 
 {{1, 8, 34, 116, 215, 282, 271, 196, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {1, 3}, {4, 5}, {5, 2}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][1]*\[Alpha][4], 
    1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6] - \[Alpha][1]*\[Alpha][9], 
    \[Alpha][2] + \[Alpha][1]*\[Alpha][4]*\[Alpha][7], 0, -\[Alpha][1], 0}, 
   {-(\[Alpha][3]*\[Alpha][4]), -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]) + 
     (\[Alpha][3] + \[Alpha][8])*\[Alpha][9], 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][7]), 1, \[Alpha][3] + \[Alpha][8], 0}, 
   {\[Alpha][5], \[Alpha][5]*\[Alpha][6], \[Alpha][5]*\[Alpha][7], 0, 0, 1}}, 
  {(m[1, 3, 5]*m[1, 4, 5])/(m[1, 2, 3]*m[1, 2, 5]*m[1, 3, 4]*m[1, 3, 6]*
     m[1, 5, 6]*m[2, 4, 5]*m[3, 4, 5]*m[4, 5, 6]), {}}}, 
 {{1, 9, 36, 138, 252, 315, 288, 201, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {1, 4}, {3, 6}, {5, 2}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][1]*\[Alpha][4], 
    1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6] - \[Alpha][1]*\[Alpha][9], 
    \[Alpha][2], \[Alpha][1]*\[Alpha][4]*\[Alpha][7], -\[Alpha][1], 
    \[Alpha][2]*\[Alpha][8]}, {-(\[Alpha][3]*\[Alpha][4]), 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]) + \[Alpha][3]*\[Alpha][9], 0, 
    1 - \[Alpha][3]*\[Alpha][4]*\[Alpha][7], \[Alpha][3], 0}, 
   {\[Alpha][5], \[Alpha][5]*\[Alpha][6], 0, \[Alpha][5]*\[Alpha][7], 0, 1}}, 
  {m[1, 3, 5]^3/(m[1, 2, 3]*m[1, 2, 5]*m[1, 3, 4]*m[1, 3, 6]*m[1, 4, 5]*
     m[1, 5, 6]*m[2, 3, 5]*m[3, 4, 5]*m[3, 5, 6]), {}}}, 
 {{1, 9, 38, 122, 236, 309, 285, 199, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {1, 3}, {4, 5}, {5, 1}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][1]*\[Alpha][4] - \[Alpha][1]*\[Alpha][9], 
    1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6], 
    \[Alpha][2] + \[Alpha][1]*\[Alpha][4]*\[Alpha][7], 0, -\[Alpha][1], 0}, 
   {-(\[Alpha][3]*\[Alpha][4]) + (\[Alpha][3] + \[Alpha][8])*\[Alpha][9], 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]), 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][7]), 1, \[Alpha][3] + \[Alpha][8], 0}, 
   {\[Alpha][5], \[Alpha][5]*\[Alpha][6], \[Alpha][5]*\[Alpha][7], 0, 0, 1}}, 
  {(m[1, 4, 5]*m[2, 3, 5]^2)/(m[1, 2, 3]*m[1, 2, 5]*m[1, 3, 5]*m[1, 5, 6]*
     m[2, 3, 4]*m[2, 3, 6]*m[2, 4, 5]*m[3, 4, 5]*m[4, 5, 6]), {}}}, 
 {{1, 8, 36, 102, 189, 256, 257, 192, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {1, 3}, {4, 5}, {6, 1}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][1]*\[Alpha][4], 
    1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6], 
    \[Alpha][2] + \[Alpha][1]*\[Alpha][4]*\[Alpha][7], 0, -\[Alpha][1], 0}, 
   {-(\[Alpha][3]*\[Alpha][4]), -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]), 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][7]), 1, \[Alpha][3] + \[Alpha][8], 0}, 
   {\[Alpha][5] + \[Alpha][9], \[Alpha][5]*\[Alpha][6], 
    \[Alpha][5]*\[Alpha][7], 0, 0, 1}}, 
  {m[1, 6, cap[{2, 3}, {4, 5}]]/(m[1, 2, 3]*m[1, 2, 6]*m[1, 3, 6]*m[1, 5, 6]*
     m[2, 3, 4]*m[2, 4, 5]*m[3, 4, 5]*m[4, 5, 6]), {}}}, 
 {{1, 10, 45, 142, 267, 334, 297, 202, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {1, 3}, {4, 6}, {6, 1}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][1]*\[Alpha][4], 
    1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6], 
    \[Alpha][2] + \[Alpha][1]*\[Alpha][4]*\[Alpha][7], 0, -\[Alpha][1], 0}, 
   {-(\[Alpha][3]*\[Alpha][4]) + \[Alpha][8]*\[Alpha][9], 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]), 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][7]), 1, \[Alpha][3], \[Alpha][8]}, 
   {\[Alpha][5] + \[Alpha][9], \[Alpha][5]*\[Alpha][6], 
    \[Alpha][5]*\[Alpha][7], 0, 0, 1}}, 
  {m[1, 6, cap[{2, 3}, {4, 5}]]^2/(m[1, 2, 3]*m[1, 2, 6]*m[1, 3, 6]*
     m[1, 4, 6]*m[1, 5, 6]*m[2, 3, 4]*m[2, 3, 5]*m[2, 4, 5]*m[3, 4, 5]*
     m[4, 5, 6]), {}}}, {{1, 6, 25, 78, 158, 231, 245, 189, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {1, 3}, {2, 5}, {5, 2}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][1]*\[Alpha][4], 
    1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6] + 
     (-\[Alpha][1] + (1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6])*\[Alpha][8])*
      \[Alpha][9], \[Alpha][2] + \[Alpha][1]*\[Alpha][4]*\[Alpha][7], 0, 
    -\[Alpha][1] + (1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6])*\[Alpha][8], 0}, 
   {-(\[Alpha][3]*\[Alpha][4]), -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]) + 
     (\[Alpha][3] - \[Alpha][3]*\[Alpha][4]*\[Alpha][6]*\[Alpha][8])*
      \[Alpha][9], -(\[Alpha][3]*\[Alpha][4]*\[Alpha][7]), 1, 
    \[Alpha][3] - \[Alpha][3]*\[Alpha][4]*\[Alpha][6]*\[Alpha][8], 0}, 
   {\[Alpha][5], \[Alpha][5]*\[Alpha][6] + \[Alpha][5]*\[Alpha][6]*
      \[Alpha][8]*\[Alpha][9], \[Alpha][5]*\[Alpha][7], 0, 
    \[Alpha][5]*\[Alpha][6]*\[Alpha][8], 1}}, 
  {m[1, 2, 5]/(m[1, 2, 3]*m[1, 3, 4]*m[1, 5, 6]*m[1, 6, cap[{2, 5}, {3, 4}]]*
     m[2, 4, 5]*m[2, 5, 6]), {}}}, 
 {{1, 7, 29, 107, 209, 280, 271, 196, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {1, 3}, {2, 6}, {4, 1}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][1]*\[Alpha][4], 
    1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6], 
    \[Alpha][2] + \[Alpha][1]*\[Alpha][4]*\[Alpha][7], 0, -\[Alpha][1], 
    (1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6])*\[Alpha][8]}, 
   {-(\[Alpha][3]*\[Alpha][4]) + \[Alpha][9], 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]), 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][7]), 1, \[Alpha][3], 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]*\[Alpha][8])}, 
   {\[Alpha][5], \[Alpha][5]*\[Alpha][6], \[Alpha][5]*\[Alpha][7], 0, 0, 
    1 + \[Alpha][5]*\[Alpha][6]*\[Alpha][8]}}, 
  {(m[2, 3, 4]*m[2, 3, 5])/(m[1, 2, 3]*m[1, 3, 4]*
     m[1, 4, cap[{2, 3}, {5, 6}]]*m[2, 3, 6]*m[2, 4, 5]*m[2, 5, 6]*
     m[3, 4, 5]), {}}}, {{1, 7, 33, 104, 194, 261, 260, 193, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {1, 3}, {2, 5}, {6, 1}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][1]*\[Alpha][4], 
    1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6], 
    \[Alpha][2] + \[Alpha][1]*\[Alpha][4]*\[Alpha][7], 0, 
    -\[Alpha][1] + (1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6])*\[Alpha][8], 0}, 
   {-(\[Alpha][3]*\[Alpha][4]), -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]), 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][7]), 1, 
    \[Alpha][3] - \[Alpha][3]*\[Alpha][4]*\[Alpha][6]*\[Alpha][8], 0}, 
   {\[Alpha][5] + \[Alpha][9], \[Alpha][5]*\[Alpha][6], 
    \[Alpha][5]*\[Alpha][7], 0, \[Alpha][5]*\[Alpha][6]*\[Alpha][8], 1}}, 
  {(m[1, 2, 6]*m[2, 3, 5])/(m[1, 2, 3]*m[1, 3, 6]*m[1, 5, 6]*
     m[1, 6, cap[{2, 5}, {3, 4}]]*m[2, 3, 4]*m[2, 4, 5]*m[2, 5, 6]), {}}}, 
 {{1, 8, 35, 120, 231, 299, 279, 197, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {1, 5}, {4, 1}, {1, 2}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][3]*\[Alpha][5]*\[Alpha][7], 
    1 + \[Alpha][3]*\[Alpha][5]*\[Alpha][7]*\[Alpha][8], \[Alpha][3], 
    \[Alpha][3]*\[Alpha][5], 0, 0}, {\[Alpha][7], \[Alpha][7]*\[Alpha][8], 0, 
    1, \[Alpha][2], \[Alpha][2]*\[Alpha][4]}, 
   {\[Alpha][1], \[Alpha][1]*\[Alpha][8] + \[Alpha][1]*\[Alpha][9], 0, 0, 
    \[Alpha][1]*\[Alpha][6], 1}}, 
  {(m[1, 3, 4]^2*m[4, 5, 6])/(m[1, 2, 3]*m[1, 2, 4]*m[1, 4, 5]*m[1, 4, 6]*
     m[1, 4, cap[{2, 3}, {5, 6}]]*m[3, 4, 5]*m[3, 4, 6]*m[3, 5, 6]), {}}}, 
 {{1, 9, 40, 147, 271, 332, 294, 201, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {1, 3}, {4, 6}, {4, 1}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][1]*\[Alpha][4], 
    1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6], 
    \[Alpha][2] + \[Alpha][1]*\[Alpha][4]*\[Alpha][7], 0, -\[Alpha][1], 0}, 
   {-(\[Alpha][3]*\[Alpha][4]) + \[Alpha][9], 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]), 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][7]), 1, \[Alpha][3], \[Alpha][8]}, 
   {\[Alpha][5], \[Alpha][5]*\[Alpha][6], \[Alpha][5]*\[Alpha][7], 0, 0, 1}}, 
  {(m[1, 4, 5]^2*m[2, 3, 4]^2)/(m[1, 2, 3]*m[1, 2, 4]*m[1, 3, 4]*m[1, 4, 6]*
     m[1, 4, cap[{2, 3}, {5, 6}]]*m[2, 3, 5]*m[2, 4, 5]*m[3, 4, 5]*
     m[4, 5, 6]), {}}}, {{1, 7, 25, 93, 186, 259, 260, 193, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {1, 3}, {2, 5}, {5, 3}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][1]*\[Alpha][4], 
    1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6], 
    \[Alpha][2] + \[Alpha][1]*\[Alpha][4]*\[Alpha][7] + 
     (-\[Alpha][1] + (1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6])*\[Alpha][8])*
      \[Alpha][9], 0, -\[Alpha][1] + 
     (1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6])*\[Alpha][8], 0}, 
   {-(\[Alpha][3]*\[Alpha][4]), -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]), 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][7]) + 
     (\[Alpha][3] - \[Alpha][3]*\[Alpha][4]*\[Alpha][6]*\[Alpha][8])*
      \[Alpha][9], 1, \[Alpha][3] - \[Alpha][3]*\[Alpha][4]*\[Alpha][6]*
      \[Alpha][8], 0}, {\[Alpha][5], \[Alpha][5]*\[Alpha][6], 
    \[Alpha][5]*\[Alpha][7] + \[Alpha][5]*\[Alpha][6]*\[Alpha][8]*
      \[Alpha][9], 0, \[Alpha][5]*\[Alpha][6]*\[Alpha][8], 1}}, 
  {m[1, 2, 5]^3/(m[1, 2, 3]*m[1, 2, 4]*m[1, 3, 5]*m[1, 5, 6]*m[2, 4, 5]*
     m[2, 5, 6]*m[4, cap[{1, 2}, {3, 5}], cap[{1, 6}, {2, 5}]]), {}}}, 
 {{1, 7, 29, 103, 206, 281, 272, 196, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {1, 3}, {2, 5}, {5, 1}}, 
   {1, 2, 3, 4, 5, 6}}, 
  {{\[Alpha][1]*\[Alpha][4] + 
     (-\[Alpha][1] + (1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6])*\[Alpha][8])*
      \[Alpha][9], 1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6], 
    \[Alpha][2] + \[Alpha][1]*\[Alpha][4]*\[Alpha][7], 0, 
    -\[Alpha][1] + (1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6])*\[Alpha][8], 0}, 
   {-(\[Alpha][3]*\[Alpha][4]) + (\[Alpha][3] - \[Alpha][3]*\[Alpha][4]*
        \[Alpha][6]*\[Alpha][8])*\[Alpha][9], 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]), 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][7]), 1, 
    \[Alpha][3] - \[Alpha][3]*\[Alpha][4]*\[Alpha][6]*\[Alpha][8], 0}, 
   {\[Alpha][5] + \[Alpha][5]*\[Alpha][6]*\[Alpha][8]*\[Alpha][9], 
    \[Alpha][5]*\[Alpha][6], \[Alpha][5]*\[Alpha][7], 0, 
    \[Alpha][5]*\[Alpha][6]*\[Alpha][8], 1}}, 
  {(m[1, 2, 5]*m[2, 3, 5]^2)/(m[1, 2, 3]*m[1, 3, 5]*m[1, 5, 6]*m[2, 3, 4]*
     m[2, 4, 5]*m[2, 5, 6]*m[6, cap[{1, 5}, {2, 3}], cap[{2, 5}, {3, 4}]]), 
   {}}}, {{1, 5, 26, 94, 187, 259, 260, 193, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {2, 3}, {4, 1}, {1, 5}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][3]*\[Alpha][5]*\[Alpha][8], 1, 
    \[Alpha][3] + \[Alpha][7], \[Alpha][3]*\[Alpha][5], 
    \[Alpha][3]*\[Alpha][5]*\[Alpha][8]*\[Alpha][9], 0}, 
   {\[Alpha][8], 0, 0, 1, \[Alpha][2] + \[Alpha][8]*\[Alpha][9], 
    \[Alpha][2]*\[Alpha][4]}, {\[Alpha][1], \[Alpha][1]*\[Alpha][6], 
    \[Alpha][1]*\[Alpha][6]*\[Alpha][7], 0, \[Alpha][1]*\[Alpha][9], 1}}, 
  {(m[1, 2, 3]*m[1, 4, 6])/(m[1, 2, 4]*m[1, 4, cap[{2, 3}, {6, 5}]]*
     m[1, 6, 5]*m[2, 3, 6]*m[6, cap[{1, 4}, {2, 3}], cap[{1, 5}, {4, 3}]]), 
   {}}}, {{1, 6, 31, 116, 220, 288, 275, 197, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {1, 3}, {2, 5}, {4, 1}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][1]*\[Alpha][4], 
    1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6], 
    \[Alpha][2] + \[Alpha][1]*\[Alpha][4]*\[Alpha][7], 0, 
    -\[Alpha][1] + (1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6])*\[Alpha][8], 0}, 
   {-(\[Alpha][3]*\[Alpha][4]) + \[Alpha][9], 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]), 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][7]), 1, 
    \[Alpha][3] - \[Alpha][3]*\[Alpha][4]*\[Alpha][6]*\[Alpha][8], 0}, 
   {\[Alpha][5], \[Alpha][5]*\[Alpha][6], \[Alpha][5]*\[Alpha][7], 0, 
    \[Alpha][5]*\[Alpha][6]*\[Alpha][8], 1}}, 
  {(m[1, 2, 4]*m[2, 3, 4]*m[2, 3, 5])/(m[1, 2, 3]*m[1, 3, 4]*
     m[1, 4, cap[{2, 3}, {5, 6}]]*m[2, 4, 5]*m[2, 5, 6]*
     m[6, cap[{1, 4}, {2, 3}], cap[{2, 5}, {3, 4}]]), {}}}, 
 {{1, 7, 39, 151, 280, 341, 299, 202, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {1, 3}, {4, 1}, {1, 5}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][1]*\[Alpha][4], 
    1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6], 
    \[Alpha][2] + \[Alpha][1]*\[Alpha][4]*\[Alpha][7], 0, 
    -\[Alpha][1] + \[Alpha][1]*\[Alpha][4]*\[Alpha][9], 0}, 
   {-(\[Alpha][3]*\[Alpha][4]) + \[Alpha][8], 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]), 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][7]), 1, 
    \[Alpha][3] + (-(\[Alpha][3]*\[Alpha][4]) + \[Alpha][8])*\[Alpha][9], 0}, 
   {\[Alpha][5], \[Alpha][5]*\[Alpha][6], \[Alpha][5]*\[Alpha][7], 0, 
    \[Alpha][5]*\[Alpha][9], 1}}, 
  {(m[1, 2, 3]^2*m[1, 4, 5]*m[1, 4, 6]^2*m[2, 3, 4])/
    (m[1, 2, 4]*m[1, 3, 4]*m[1, 4, cap[{2, 3}, {5, 6}]]*m[1, 5, 6]*m[2, 3, 6]*
     m[6, cap[{1, 4}, {2, 3}], cap[{1, 5}, {2, 4}]]*
     m[6, cap[{1, 4}, {2, 3}], cap[{1, 5}, {3, 4}]]), {}}}, 
 {{1, 8, 36, 117, 223, 293, 277, 197, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {2, 5}, {4, 1}, {1, 5}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][1]*\[Alpha][4], 
    1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6], \[Alpha][2], 0, 
    -\[Alpha][1] + (1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6])*\[Alpha][7] + 
     \[Alpha][1]*\[Alpha][4]*\[Alpha][9], 0}, 
   {-(\[Alpha][3]*\[Alpha][4]) + \[Alpha][8], 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]), 0, 1, 
    \[Alpha][3] - \[Alpha][3]*\[Alpha][4]*\[Alpha][6]*\[Alpha][7] + 
     (-(\[Alpha][3]*\[Alpha][4]) + \[Alpha][8])*\[Alpha][9], 0}, 
   {\[Alpha][5], \[Alpha][5]*\[Alpha][6], 0, 0, 
    \[Alpha][5]*\[Alpha][6]*\[Alpha][7] + \[Alpha][5]*\[Alpha][9], 1}}, 
  {m[6, cap[{1, 2}, {3, 4}], cap[{1, 4}, {2, 3}]]^2/
    (m[1, 2, 3]*m[1, 2, 4]*m[1, 2, 5]*m[1, 4, 6]*m[2, 3, 6]*m[3, 4, 6]*
     m[6, cap[{1, 4}, {2, 3}], cap[{1, 5}, {3, 4}]]*
     m[6, cap[{1, 4}, {2, 3}], cap[{2, 5}, {3, 4}]]), {}}}, 
 {{1, 3, 15, 66, 153, 231, 246, 189, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {2, 5}, {4, 1}, {6, 3}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][1]*\[Alpha][4], 
    1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6], \[Alpha][2], 0, 
    -\[Alpha][1] + (1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6])*\[Alpha][7], 0}, 
   {-(\[Alpha][3]*\[Alpha][4]) + \[Alpha][8], 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]), 0, 1, 
    \[Alpha][3] - \[Alpha][3]*\[Alpha][4]*\[Alpha][6]*\[Alpha][7], 0}, 
   {\[Alpha][5], \[Alpha][5]*\[Alpha][6], \[Alpha][9], 0, 
    \[Alpha][5]*\[Alpha][6]*\[Alpha][7], 1}}, 
  {(m[1, 2, 4]*m[2, 3, 6])/(2*z*\[CapitalDelta]*(m[1, 2, 3] + z*m[1, 2, 6])*
     m[1, 4, 6]*m[2, 5, 6]*(m[5, 6, cap[{4, 1}, {2, 3}]] + 
      z*m[5, 6, cap[{4, 1}, {2, 6}]])), 
   {z -> (-\[CapitalDelta] + m[1, 4, 6]*m[2, 3, 4]*m[2, 5, 6])/
      (m[1, 4, 6]*m[2, 4, 6]*m[2, 5, 6]), \[CapitalDelta] -> 
     Sqrt[m[1, 4, 6]*m[2, 3, 6]*m[2, 4, 5]*m[2, 5, 6]*
       m[4, 6, cap[{3, 4}, {1, 2}]]]}}}, 
 {{1, 6, 28, 108, 216, 289, 276, 197, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {2, 5}, {4, 1}, {1, 3}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][1]*\[Alpha][4], 
    1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6], 
    \[Alpha][2] + \[Alpha][1]*\[Alpha][4]*\[Alpha][9], 0, 
    -\[Alpha][1] + (1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6])*\[Alpha][7], 0}, 
   {-(\[Alpha][3]*\[Alpha][4]) + \[Alpha][8], 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]), 
    (-(\[Alpha][3]*\[Alpha][4]) + \[Alpha][8])*\[Alpha][9], 1, 
    \[Alpha][3] - \[Alpha][3]*\[Alpha][4]*\[Alpha][6]*\[Alpha][7], 0}, 
   {\[Alpha][5], \[Alpha][5]*\[Alpha][6], \[Alpha][5]*\[Alpha][9], 0, 
    \[Alpha][5]*\[Alpha][6]*\[Alpha][7], 1}}, 
  {(m[1, 2, 4]*(z*m[2, 1, 6] + m[2, 3, 6]))/(z*\[CapitalDelta]*m[1, 2, 3]*
     m[1, 4, 6]*m[2, 5, 6]*(z*m[5, 6, cap[{4, 1}, {2, 1}]] + 
      m[5, 6, cap[{4, 1}, {2, 3}]])), {z -> (b - \[CapitalDelta])/a, 
    \[CapitalDelta] -> Sqrt[b^2 - 4*c], 
    a -> 2*m[1, 2, 4]*m[1, 2, 5]*m[1, 4, 6], 
    b -> m[1, 2, 4]*(m[1, 4, cap[{2, 3}, {5, 6}]] + m[1, 4, 5]*m[2, 3, 6] + 
       m[3, 4, cap[{1, 6}, {2, 5}]]), c -> m[1, 2, 4]*m[1, 2, 5]*m[1, 4, 6]*
      m[6, cap[{2, 3}, {1, 4}], cap[{2, 5}, {3, 4}]]}}}, 
 {{1, 9, 38, 132, 236, 298, 279, 198, 90, 20}, 
  {{{6, 1}, {4, 5}, {2, 3}, {5, 6}, {3, 4}, {1, 2}, {2, 5}, {4, 1}, {1, 2}}, 
   {1, 2, 3, 4, 5, 6}}, {{\[Alpha][1]*\[Alpha][4], 
    1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6] + \[Alpha][1]*\[Alpha][4]*
      \[Alpha][9], \[Alpha][2], 0, -\[Alpha][1] + 
     (1 + \[Alpha][1]*\[Alpha][4]*\[Alpha][6])*\[Alpha][7], 0}, 
   {-(\[Alpha][3]*\[Alpha][4]) + \[Alpha][8], 
    -(\[Alpha][3]*\[Alpha][4]*\[Alpha][6]) + 
     (-(\[Alpha][3]*\[Alpha][4]) + \[Alpha][8])*\[Alpha][9], 0, 1, 
    \[Alpha][3] - \[Alpha][3]*\[Alpha][4]*\[Alpha][6]*\[Alpha][7], 0}, 
   {\[Alpha][5], \[Alpha][5]*\[Alpha][6] + \[Alpha][5]*\[Alpha][9], 0, 0, 
    \[Alpha][5]*\[Alpha][6]*\[Alpha][7], 1}}, 
  {(m[1, 2, 4]*(z*m[1, 3, 6] + m[2, 3, 6]))/(z*\[CapitalDelta]*m[1, 2, 3]*
     m[1, 4, 6]*(z*m[1, 5, 6] + m[2, 5, 6])*(z*m[5, 6, cap[{4, 1}, {1, 3}]] + 
      m[5, 6, cap[{4, 1}, {2, 3}]])), {z -> (b + \[CapitalDelta])/a, 
    \[CapitalDelta] -> Sqrt[b^2 - 4*c], a -> 2*m[1, 3, 4]^2*m[1, 5, 6], 
    b -> -(m[1, 3, 4]*m[1, 6, cap[{2, 5}, {3, 4}]]) + 
      m[6, cap[{1, 4}, {2, 3}], cap[{1, 5}, {3, 4}]], 
    c -> m[1, 3, 4]^2*m[1, 5, 6]*m[6, cap[{2, 3}, {1, 4}], 
       cap[{2, 5}, {3, 4}]]}}}, {{1, 12, 54, 166, 348, 420, 339, 210, 90, 
   20}, {{{8, 2}, {4, 6}, {6, 8}, {2, 4}, {5, 6}, {1, 2}, {6, 7}, {2, 3}, 
    {5, 6}, {1, 2}}, {6, A, 1, 2, 3, A, 4, 5}}, 
  {{1, \[Alpha][8], 0, 0, \[Alpha][2]*\[Alpha][5], \[Alpha][1]}, 
   {0, 1, \[Alpha][7], -(\[Alpha][3]*\[Alpha][6]), -\[Alpha][2], 0}, 
   {-1 + \[Alpha][5]*\[Alpha][6]*\[Alpha][9], -\[Alpha][5] - \[Alpha][8], 
    -(\[Alpha][5]*(\[Alpha][6] + \[Alpha][7])), 0, 0, 
    -(\[Alpha][1]*(1 + \[Alpha][4]*\[Alpha][5]*\[Alpha][6]))}}, 
  {m[6, 1, cap[{3, 4}, {2, 5}]]^3/(m[1, 2, 5]*m[1, 2, 6]*m[1, 3, 4]*
     m[1, 3, 6]*m[1, 4, 6]*m[1, 5, 6]*m[2, 3, 4]*m[2, 3, 5]*m[2, 4, 5]*
     m[2, 5, 6]*m[3, 4, 5]*m[3, 4, 6]), {}}}, 
 {{1, 6, 21, 74, 157, 232, 246, 189, 90, 20}, 
  {{{4, 8}, {5, 7}, {1, 4}, {4, 5}, {5, 6}, {3, 4}, {4, 5}, {1, 2}, {8, 6}, 
    {6, 4}}, {4, A, 1, A, 2, 5, 3, 6}}, 
  {{1 + \[Alpha][4]*\[Alpha][5]*\[Alpha][9] - \[Alpha][2]*\[Alpha][8]*
      \[Alpha][9], -(\[Alpha][6]*(\[Alpha][4] - \[Alpha][4]*\[Alpha][5]*
        \[Alpha][7]*\[Alpha][9] + \[Alpha][2]*\[Alpha][7]*\[Alpha][8]*
        \[Alpha][9])), 0, 0, \[Alpha][6]*(-(\[Alpha][4]*\[Alpha][5]) + 
      \[Alpha][2]*\[Alpha][8]), \[Alpha][2]*\[Alpha][6]}, 
   {0, -1 + \[Alpha][5]*\[Alpha][7]*\[Alpha][9] + \[Alpha][2]*\[Alpha][8]*
      \[Alpha][9], \[Alpha][3]*(-1 - \[Alpha][4]*\[Alpha][5]*\[Alpha][9] + 
      \[Alpha][2]*\[Alpha][8]*\[Alpha][9]), 0, -\[Alpha][5], 
    -(\[Alpha][2]*\[Alpha][5]*\[Alpha][9])}, {0, 1 + \[Alpha][8]*\[Alpha][9], 
    \[Alpha][3]*(1 + \[Alpha][8]*\[Alpha][9]), 
    -(\[Alpha][1]*\[Alpha][5]*\[Alpha][9]), \[Alpha][5], 
    -(\[Alpha][5]*\[Alpha][9])}}, 
  {m[4, 5, 6]^2/(\[CapitalDelta]*m[1, 4, 5]*m[1, 6, 4]*m[2, 4, 5]*m[2, 5, 6]*
     m[3, 5, 6]*m[3, 6, 4]), {\[CapitalDelta] -> Sqrt[b^2 - 4*c], 
    b -> -(m[1, 5, 6]*m[2, 3, 4]) + m[1, 4, 6]*m[2, 3, 5] + 
      m[1, 2, 4]*m[3, 5, 6], c -> m[1, 2, 6]*m[1, 4, 5]*m[2, 3, 4]*
      m[3, 5, 6]}}}}

